ControlFlow3D: Distilling Multi-View Knowledge into Latent Flow Matching for Point Cloud Upsampling

Point cloud upsampling is essential for 3D applications but remains challenging due to sparse, under-constrained observations. Multi-view images can resolve geometric ambiguity, but existing multi-modal methods do not fully exploit visual cues. We propose ControlFlow3D, a framework that distills knowledge from pretrained foundation models into a lightweight generation network during training, enabling strong performance without multi-view images available at test time. Specifically, our method performs conditional flow matching in a structured latent space defined by a frozen 3D encoder. Multi-view image tokens and 3D latent tokens are jointly clustered into shared prototypes via unsupervised soft KMeans; the resulting prototypes guide the flow trajectory through velocity control and are aligned by a consistency loss that progressively transfers image knowledge into the base network. A Mamba-based geometry decoder then maps latent features to dense coordinates with linear complexity. We also construct ShapeNetPU, a 35K-object multi-modal benchmark that is 31 times larger than prior datasets. Extensive experiments across multiple benchmarks demonstrate the effectiveness of our method and its strong generalization capability.

==> font_licenses/CM-Super-COPYING.txt <==
		    GNU GENERAL PUBLIC LICENSE
		       Version 2, June 1991

 Copyright (C) 1989, 1991 Free Software Foundation, Inc.
     59 Temple Place, Suite 330, Boston, MA  02111-1307  USA
 Everyone is permitted to copy and distribute verbatim copies
 of this license document, but changing it is not allowed.

			    Preamble

  The licenses for most software are designed to take away your
freedom to share and change it.  By contrast, the GNU General Public
License is intended to guarantee your freedom to share and change free
software--to make sure the software is free for all its users.  This
General Public License applies to most of the Free Software
Foundation's software and to any other program whose authors commit to
using it.  (Some other Free Software Foundation software is covered by
the GNU Library General Public License instead.)  You can apply it to
your programs, too.

  When we speak of free software, we are referring to freedom, not
price.  Our General Public Licenses are designed to make sure that you
have the freedom to distribute copies of free software (and charge for
this service if you wish), that you receive source code or can get it
if you want it, that you can change the software or use pieces of it
in new free programs; and that you know you can do these things.

  To protect your rights, we need to make restrictions that forbid
anyone to deny you these rights or to ask you to surrender the rights.
These restrictions translate to certain responsibilities for you if you
distribute copies of the software, or if you modify it.

  For example, if you distribute copies of such a program, whether
gratis or for a fee, you must give the recipients all the rights that
you have.  You must make sure that they, too, receive or can get the
source code.  And you must show them these terms so they know their
rights.

  We protect your rights with two steps: (1) copyright the software, and
(2) offer you this license which gives you legal permission to copy,
distribute and/or modify the software.

  Also, for each author's protection and ours, we want to make certain
that everyone understands that there is no warranty for this free
software.  If the software is modified by someone else and passed on, we
want its recipients to know that what they have is not the original, so
that any problems introduced by others will not reflect on the original
authors' reputations.

  Finally, any free program is threatened constantly by software
patents.  We wish to avoid the danger that redistributors of a free
program will individually obtain patent licenses, in effect making the
program proprietary.  To prevent this, we have made it clear that any
patent must be licensed for everyone's free use or not licensed at all.

  The precise terms and conditions for copying, distribution and
modification follow.

		    GNU GENERAL PUBLIC LICENSE
   TERMS AND CONDITIONS FOR COPYING, DISTRIBUTION AND MODIFICATION

  0. This License applies to any program or other work which contains
a notice placed by the copyright holder saying it may be distributed
under the terms of this General Public License.  The "Program", below,
refers to any such program or work, and a "work based on the Program"
means either the Program or any derivative work under copyright law:
that is to say, a work containing the Program or a portion of it,
either verbatim or with modifications and/or translated into another
language.  (Hereinafter, translation is included without limitation in
the term "modification".)  Each licensee is addressed as "you".

Activities other than copying, distribution and modification are not
covered by this License; they are outside its scope.  The act of
running the Program is not restricted, and the output from the Program
is covered only if its contents constitute a work based on the
Program (independent of having been made by running the Program).
Whether that is true depends on what the Program does.

  1. You may copy and distribute verbatim copies of the Program's
source code as you receive it, in any medium, provided that you
conspicuously and appropriately publish on each copy an appropriate
copyright notice and disclaimer of warranty; keep intact all the
notices that refer to this License and to the absence of any warranty;
and give any other recipients of the Program a copy of this License
along with the Program.

You may charge a fee for the physical act of transferring a copy, and
you may at your option offer warranty protection in exchange for a fee.

  2. You may modify your copy or copies of the Program or any portion
of it, thus forming a work based on the Program, and copy and
distribute such modifications or work under the terms of Section 1
above, provided that you also meet all of these conditions:

    a) You must cause the modified files to carry prominent notices
    stating that you changed the files and the date of any change.

    b) You must cause any work that you distribute or publish, that in
    whole or in part contains or is derived from the Program or any
    part thereof, to be licensed as a whole at no charge to all third
    parties under the terms of this License.

    c) If the modified program normally reads commands interactively
    when run, you must cause it, when started running for such
    interactive use in the most ordinary way, to print or display an
    announcement including an appropriate copyright notice and a
    notice that there is no warranty (or else, saying that you provide
    a warranty) and that users may redistribute the program under
    these conditions, and telling the user how to view a copy of this
    License.  (Exception: if the Program itself is interactive but
    does not normally print such an announcement, your work based on
    the Program is not required to print an announcement.)

These requirements apply to the modified work as a whole.  If
identifiable sections of that work are not derived from the Program,
and can be reasonably considered independent and separate works in
themselves, then this License, and its terms, do not apply to those
sections when you distribute them as separate works.  But when you
distribute the same sections as part of a whole which is a work based
on the Program, the distribution of the whole must be on the terms of
this License, whose permissions for other licensees extend to the
entire whole, and thus to each and every part regardless of who wrote it.

Thus, it is not the intent of this section to claim rights or contest
your rights to work written entirely by you; rather, the intent is to
exercise the right to control the distribution of derivative or
collective works based on the Program.

In addition, mere aggregation of another work not based on the Program
with the Program (or with a work based on the Program) on a volume of
a storage or distribution medium does not bring the other work under
the scope of this License.

  3. You may copy and distribute the Program (or a work based on it,
under Section 2) in object code or executable form under the terms of
Sections 1 and 2 above provided that you also do one of the following:

    a) Accompany it with the complete corresponding machine-readable
    source code, which must be distributed under the terms of Sections
    1 and 2 above on a medium customarily used for software interchange; or,

    b) Accompany it with a written offer, valid for at least three
    years, to give any third party, for a charge no more than your
    cost of physically performing source distribution, a complete
    machine-readable copy of the corresponding source code, to be
    distributed under the terms of Sections 1 and 2 above on a medium
    customarily used for software interchange; or,

    c) Accompany it with the information you received as to the offer
    to distribute corresponding source code.  (This alternative is
    allowed only for noncommercial distribution and only if you
    received the program in object code or executable form with such
    an offer, in accord with Subsection b above.)

The source code for a work means the preferred form of the work for
making modifications to it.  For an executable work, complete source
code means all the source code for all modules it contains, plus any
associated interface definition files, plus the scripts used to
control compilation and installation of the executable.  However, as a
special exception, the source code distributed need not include
anything that is normally distributed (in either source or binary
form) with the major components (compiler, kernel, and so on) of the
operating system on which the executable runs, unless that component
itself accompanies the executable.

If distribution of executable or object code is made by offering
access to copy from a designated place, then offering equivalent
access to copy the source code from the same place counts as
distribution of the source code, even though third parties are not
compelled to copy the source along with the object code.

  4. You may not copy, modify, sublicense, or distribute the Program
except as expressly provided under this License.  Any attempt
otherwise to copy, modify, sublicense or distribute the Program is
void, and will automatically terminate your rights under this License.
However, parties who have received copies, or rights, from you under
this License will not have their licenses terminated so long as such
parties remain in full compliance.

  5. You are not required to accept this License, since you have not
signed it.  However, nothing else grants you permission to modify or
distribute the Program or its derivative works.  These actions are
prohibited by law if you do not accept this License.  Therefore, by
modifying or distributing the Program (or any work based on the
Program), you indicate your acceptance of this License to do so, and
all its terms and conditions for copying, distributing or modifying
the Program or works based on it.

  6. Each time you redistribute the Program (or any work based on the
Program), the recipient automatically receives a license from the
original licensor to copy, distribute or modify the Program subject to
these terms and conditions.  You may not impose any further
restrictions on the recipients' exercise of the rights granted herein.
You are not responsible for enforcing compliance by third parties to
this License.

  7. If, as a consequence of a court judgment or allegation of patent
infringement or for any other reason (not limited to patent issues),
conditions are imposed on you (whether by court order, agreement or
otherwise) that contradict the conditions of this License, they do not
excuse you from the conditions of this License.  If you cannot
distribute so as to satisfy simultaneously your obligations under this
License and any other pertinent obligations, then as a consequence you
may not distribute the Program at all.  For example, if a patent
license would not permit royalty-free redistribution of the Program by
all those who receive copies directly or indirectly through you, then
the only way you could satisfy both it and this License would be to
refrain entirely from distribution of the Program.

If any portion of this section is held invalid or unenforceable under
any particular circumstance, the balance of the section is intended to
apply and the section as a whole is intended to apply in other
circumstances.

It is not the purpose of this section to induce you to infringe any
patents or other property right claims or to contest validity of any
such claims; this section has the sole purpose of protecting the
integrity of the free software distribution system, which is
implemented by public license practices.  Many people have made
generous contributions to the wide range of software distributed
through that system in reliance on consistent application of that
system; it is up to the author/donor to decide if he or she is willing
to distribute software through any other system and a licensee cannot
impose that choice.

This section is intended to make thoroughly clear what is believed to
be a consequence of the rest of this License.

  8. If the distribution and/or use of the Program is restricted in
certain countries either by patents or by copyrighted interfaces, the
original copyright holder who places the Program under this License
may add an explicit geographical distribution limitation excluding
those countries, so that distribution is permitted only in or among
countries not thus excluded.  In such case, this License incorporates
the limitation as if written in the body of this License.

  9. The Free Software Foundation may publish revised and/or new versions
of the General Public License from time to time.  Such new versions will
be similar in spirit to the present version, but may differ in detail to
address new problems or concerns.

Each version is given a distinguishing version number.  If the Program
specifies a version number of this License which applies to it and "any
later version", you have the option of following the terms and conditions
either of that version or of any later version published by the Free
Software Foundation.  If the Program does not specify a version number of
this License, you may choose any version ever published by the Free Software
Foundation.

  10. If you wish to incorporate parts of the Program into other free
programs whose distribution conditions are different, write to the author
to ask for permission.  For software which is copyrighted by the Free
Software Foundation, write to the Free Software Foundation; we sometimes
make exceptions for this.  Our decision will be guided by the two goals
of preserving the free status of all derivatives of our free software and
of promoting the sharing and reuse of software generally.

			    NO WARRANTY

  11. BECAUSE THE PROGRAM IS LICENSED FREE OF CHARGE, THERE IS NO WARRANTY
FOR THE PROGRAM, TO THE EXTENT PERMITTED BY APPLICABLE LAW.  EXCEPT WHEN
OTHERWISE STATED IN WRITING THE COPYRIGHT HOLDERS AND/OR OTHER PARTIES
PROVIDE THE PROGRAM "AS IS" WITHOUT WARRANTY OF ANY KIND, EITHER EXPRESSED
OR IMPLIED, INCLUDING, BUT NOT LIMITED TO, THE IMPLIED WARRANTIES OF
MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE.  THE ENTIRE RISK AS
TO THE QUALITY AND PERFORMANCE OF THE PROGRAM IS WITH YOU.  SHOULD THE
PROGRAM PROVE DEFECTIVE, YOU ASSUME THE COST OF ALL NECESSARY SERVICING,
REPAIR OR CORRECTION.

  12. IN NO EVENT UNLESS REQUIRED BY APPLICABLE LAW OR AGREED TO IN WRITING
WILL ANY COPYRIGHT HOLDER, OR ANY OTHER PARTY WHO MAY MODIFY AND/OR
REDISTRIBUTE THE PROGRAM AS PERMITTED ABOVE, BE LIABLE TO YOU FOR DAMAGES,
INCLUDING ANY GENERAL, SPECIAL, INCIDENTAL OR CONSEQUENTIAL DAMAGES ARISING
OUT OF THE USE OR INABILITY TO USE THE PROGRAM (INCLUDING BUT NOT LIMITED
TO LOSS OF DATA OR DATA BEING RENDERED INACCURATE OR LOSSES SUSTAINED BY
YOU OR THIRD PARTIES OR A FAILURE OF THE PROGRAM TO OPERATE WITH ANY OTHER
PROGRAMS), EVEN IF SUCH HOLDER OR OTHER PARTY HAS BEEN ADVISED OF THE
POSSIBILITY OF SUCH DAMAGES.

		     END OF TERMS AND CONDITIONS

	    How to Apply These Terms to Your New Programs

  If you develop a new program, and you want it to be of the greatest
possible use to the public, the best way to achieve this is to make it
free software which everyone can redistribute and change under these terms.

  To do so, attach the following notices to the program.  It is safest
to attach them to the start of each source file to most effectively
convey the exclusion of warranty; and each file should have at least
the "copyright" line and a pointer to where the full notice is found.

    <one line to give the program's name and a brief idea of what it does.>
    Copyright (C) <year>  <name of author>

    This program is free software; you can redistribute it and/or modify
    it under the terms of the GNU General Public License as published by
    the Free Software Foundation; either version 2 of the License, or
    (at your option) any later version.

    This program is distributed in the hope that it will be useful,
    but WITHOUT ANY WARRANTY; without even the implied warranty of
    MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
    GNU General Public License for more details.

    You should have received a copy of the GNU General Public License
    along with this program; if not, write to the Free Software
    Foundation, Inc., 59 Temple Place, Suite 330, Boston, MA  02111-1307  USA


Also add information on how to contact you by electronic and paper mail.

If the program is interactive, make it output a short notice like this
when it starts in an interactive mode:

    Gnomovision version 69, Copyright (C) year  name of author
    Gnomovision comes with ABSOLUTELY NO WARRANTY; for details type `show w'.
    This is free software, and you are welcome to redistribute it
    under certain conditions; type `show c' for details.

The hypothetical commands `show w' and `show c' should show the appropriate
parts of the General Public License.  Of course, the commands you use may
be called something other than `show w' and `show c'; they could even be
mouse-clicks or menu items--whatever suits your program.

You should also get your employer (if you work as a programmer) or your
school, if any, to sign a "copyright disclaimer" for the program, if
necessary.  Here is a sample; alter the names:

  Yoyodyne, Inc., hereby disclaims all copyright interest in the program
  `Gnomovision' (which makes passes at compilers) written by James Hacker.

  <signature of Ty Coon>, 1 April 1989
  Ty Coon, President of Vice

This General Public License does not permit incorporating your program into
proprietary programs.  If your program is a subroutine library, you may
consider it more useful to permit linking proprietary applications with the
library.  If this is what you want to do, use the GNU Library General
Public License instead of this License.


==> font_licenses/CM-Super-README.txt <==
=========================================================================
                     CM-Super font package
                     version 0.3.4 (July 9, 2008)

  Copyright (c) 2001, 2002, 2008 Vladimir Volovich <vvv@vsu.ru>.

  This package is free software; you can redistribute it and/or modify
  it under the terms of the GNU General Public License as published by
  the Free Software Foundation; either version 2 of the License, or
  (at your option) any later version.

  As a special exception, permission is granted to include these font
  programs in a Postscript or PDF file that consists of a document that
  contains text to be displayed or printed using these fonts, regardless
  of the conditions or license applying to the document itself.

  This package is distributed in the hope that it will be useful,
  but WITHOUT ANY WARRANTY; without even the implied warranty of
  MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
  GNU General Public License for more details.

  You should have received a copy of the GNU General Public License
  along with this program; if not, write to the Free Software
  Foundation, Inc., 59 Temple Place, Suite 330, Boston, MA  02111-1307  USA

The CM-Super package contains Type 1 fonts converted from METAFONT
fonts and covers entire EC/TC, EC Concrete, EC Bright and LH fonts
(Computer Modern font families). All European and Cyrillic writings
are covered. Each Type 1 font program contains ALL glyphs from the
following standard LaTeX font encodings: T1, TS1, T2A, T2B, T2C, X2,
and also Adobe StandardEncoding (585 glyphs per non-SC font and 468
glyphs per SC font), and could be reencoded to any of these encodings
using standard dvips or pdftex facilities (the corresponding support
files are also included).

See the file INSTALL for installation instructions for teTeX, TeX Live,
MikTeX or VTeX/Free systems.

See the file FAQ for answers to some frequently asked questions.

PLEASE read the files README, INSTALL, and FAQ carefully before
reporting problems.

The goal was to provide full support for a wide number of fonts used
in LaTeX, and at the same time minimize the number and total size of
font files. Each Type 1 font shares all common glyphs which are present
in supported encodings. E.g. Latin letters, Russian letters, accents
and a number of other glyphs which are present in more than one font
encoding are stored only once in Type 1 fonts.

These Type 1 fonts could be used as a drop-in replacement for LaTeX's
EC/TC, EC Concrete, EC Bright and LH fonts to create Postscript and
PDF documents with vector fonts (if you used METAFONT versions of
EC/TC, EC Concrete, EC Bright or LH fonts, no changes to your LaTeX
documents are required to use these Type 1 fonts once you have them
installed). You will still need the METAFONT sources of these fonts to
be able to generate needed TFM metric files (once you have them
generated, METAFONT will not be used). You could also prepare EPS or
PDF illustrations in your favorite applications with texts written
using these fonts, and then include them in your LaTeX documents.
These fonts could be used not only in TeX-related applications, but
also as all other Type 1 text fonts, e.g. in Windows (and you will be
able to typeset multilingual texts using them).

Font file names correspond to the scheme used in EC fonts, with the
first two letters "sf" ("super font") instead of "ec".  E.g., sfrm1000.pfb
contains all glyphs from:
ecrm1000, tcrm1000, larm1000, lbrm1000, lcrm1000, rxrm1000.

The third and fourth letters in the font name correspond to font shape.
The list of provided font shapes is included below:

  rm:  Computer Modern Roman
  sl:  Computer Modern Slanted
  ti:  Computer Modern Italic
  cc:  Computer Modern Caps and Small Caps
  ui:  Computer Modern Unslanted Italic
  sc:  Computer Modern Slanted Caps and Small Caps
  ci:  Computer Modern Classical Serif Italic
  bx:  Computer Modern Bold Extended
  bl:  Computer Modern Bold Extended Slanted
  bi:  Computer Modern Bold Extended Italic
  xc:  Computer Modern Bold Extended Caps and Small Caps
  oc:  Computer Modern Bold Extended Slanted Caps and Small Caps
  rb:  Computer Modern Roman Bold
  bm:  Computer Modern Roman Bold Variant
  ss:  Computer Modern Sans Serif
  si:  Computer Modern Sans Serif Slanted
  sx:  Computer Modern Sans Serif Bold Extended
  so:  Computer Modern Sans Serif Bold Extended Slanted
  tt:  Computer Modern Typewriter
  st:  Computer Modern Typewriter Slanted
  it:  Computer Modern Typewriter Italic
  tc:  Computer Modern Typewriter Caps and Small Caps
  vt:  Computer Modern Variable Width Typewriter
  vi:  Computer Modern Variable Width Typewriter Italic
  dh:  Computer Modern Dunhill Roman
  fb:  Computer Modern Fibonacci Medium
  fs:  Computer Modern Fibonacci Slanted
  ff:  Computer Modern Funny Roman
  fi:  Computer Modern Funny Italic

Each font shape comes in 14 font sizes ranging from 5pt to 35.83pt (or
11 font sizes for typewriter fonts ranging from 8pt to 35.83pt).

Also, the following 13 one-sized font shapes are included:

  sflq8:     Computer Modern SliTeX Sans Serif Quotation
  sfli8:     Computer Modern SliTeX Sans Serif Quotation Inclined
  sflb8:     Computer Modern SliTeX Sans Serif Quotation Bold
  sflo8:     Computer Modern SliTeX Sans Serif Quotation Bold Oblique
  sfltt8:    Computer Modern LaTeX Typewriter
  isflq8:    Computer Modern SliTeX Sans Serif Quotation Invisible
  isfli8:    Computer Modern SliTeX Sans Serif Quotation Inclined Invisible
  isflb8:    Computer Modern SliTeX Sans Serif Quotation Bold Invisible
  isflo8:    Computer Modern SliTeX Sans Serif Quotation Bold Oblique Invisible
  isfltt8:   Computer Modern LaTeX Typewriter Invisible
  sfsq8:     Computer Modern Sans Serif Quotation
  sfqi8:     Computer Modern Sans Serif Quotation Inclined
  sfssdc10:  Computer Modern Sans Serif Demi Condensed

Also, the following 14 fonts from Computer Modern Concrete family are
included (font file names correspond to the scheme used in EC Concrete
fonts):

  sform5 .. sform10:  Computer Modern Concrete Roman
  sfosl5 .. sfosl10:  Computer Modern Concrete Slanted
  sfoti10:            Computer Modern Concrete Italic
  sfocc10:            Computer Modern Concrete Caps and Small Caps

Also, the following 19 fonts from Computer Modern Bright family are
included (font file names correspond to the scheme used in European
Computer Modern Bright fonts):

  sfbmr{8,9,10,17}:  Computer Modern Bright Roman
  sfbmo{8,9,10,17}:  Computer Modern Bright Oblique
  sfbsr{8,9,10,17}:  Computer Modern Bright Semibold
  sfbso{8,9,10,17}:  Computer Modern Bright Semibold Oblique
  sfbbx10:           Computer Modern Bright Bold Extended
  sfbtl10:           Computer Modern Typewriter Light
  sfbto10:           Computer Modern Typewriter Light Oblique

Fonts were created using TeXtrace (based on AutoTrace and
Ghostscript), t1utils and a bunch of Perl scripts, and were optimized
and hinted using FontLab 3.1. The set of UniqueID values was
registered at Adobe. We use AGL compliant glyph names when possible
(there are some glyphs which are neither present in AGL nor in
Unicode).

It should also be noted that the fonts use precise (non-integer) glyph
widths which better match the TFM widths than just rounding to the
nearest integer. These widths are generated using the best
approximation (based on continued fractions) with the denominator not
exceeding 107 to fit in 1 byte in CharString.  Apparently, such subtle
technique was used first in BSR/Y&Y CM fonts.

I'd like to thank Peter Szabo for TeXtrace, Martin Weber for
AutoTrace, and FontLab Ltd. for providing a copy of FontLab.

It should be noted that while creating these fonts we intentionally
and on principle used only automatic methods which do not require font
designers talents. The aim was to use TOTALLY automatic conversion of
METAFONT fonts to Type 1 format, automatic optimization and hinting,
with the best achievable quality of final Type 1 fonts, to be able to
re-generate the fonts if necessary (e.g. when a new version of
original METAFONT fonts will be released).  Undoubtedly, there are
fields for improvement of this approach, which we will use in future
versions of the fonts, but even now the fonts seem to look and print
quite good (we hope :-).

It appears that careless approach to FontLab's optimization and
auto-hinting facilities could lead to loss of quality of the original
font (some glyph shapes could be broken), so we used the most precise
optimization, and hope that optimized and hinted fonts are indeed
better than original traced fonts (also, they are significantly
smaller in size). So far, we did not find any bugs in optimized fonts.

There are 434 Type 1 outline fonts (*.pfb) in the CM-Super font set,
and they cover 2536 TeX fonts!

Note that a small number of (fortunately, rarely used) fonts are not
included yet because of the bugs in EC font drivers which prevented
their generation. We plan to provide these missing fonts soon.
(Currently there are 25 missing Type 1 font files.)

The CM-Super package could be freely downloaded from
CTAN:fonts/ps-type1/cm-super
and also from
ftp://ftp.vsu.ru/pub/tex/font-packs/cm-super/
The total size of all PFB files is about 57 Mb
(AFM and INF files are provided, too, for use with non-TeX applications).

Although this package is provided AS IS, WITHOUT WARRANTY (as
explained in the file COPYING), we welcome your comments and bug
reports which should be sent to the email address given above.

Happy TeXing!
=========================================================================

